Improved optical standing-wave beam splitters for dilute Bose-Einstein condensates

Bose-Einstein condensate (BEC)-based atom interferometry exploits low temperatures and long coherence lengths to facilitate high-precision measurements. Progress in atom interferometry promises improvements in navigational devices like gyroscopes and accelerometers, as well as applications in fundamental physics such as accurate determination of physical constants. Previous work demonstrates that beam splitters and mirrors for coherent manipulation of dilute BEC momentum in atom interferometers can be implemented with sequences of non-resonant standing-wave light pulses. While previous work focuses on the optimization of the optical pulses' amplitude and duration to produce high-order momentum states with high fidelity, we explore how varying the shape of the optical pulses affects optimal beam-splitter performance, as well as the effect of pulse shape on the sensitivity of optimized parameters in achieving high fidelity in high-momentum states. In simulations of two-pulse beam splitters utilizing optimized square, triangle, and sinc-squared pulse shapes applied to dilute BECs, we, in some cases, reduce parameter sensitivity by an order of magnitude while maintaining fidelity.

==> relevance.txt <==
Focus and Coverage
The Journal of Applied Physics is an influential international journal publishing full-length Articles, new or improved Methods, forward-looking Perspectives, and educational Tutorials.

Topics covered in the journal are diverse and reflect the most current applied physics research, including:

    Dielectrics, ferroelectrics, and multiferroics
    Electrical discharges, plasmas, and plasma-surface interactions
    Emerging, interdisciplinary, and other fields of applied physics
    Magnetism, spintronics, and superconductivity
    Organic-Inorganic systems, including organic electronics
    Photonics, plasmonics, photovoltaics, lasers, optical materials, and phenomena
    ****** Physics of devices and sensors *********
    Physics of materials, including electrical, thermal, mechanical and other properties
    Physics of matter under extreme conditions
    ******** Physics of nanoscale and low-dimensional systems, including atomic and quantum phenomena ********
    Physics of semiconductors
    Soft matter, fluids, and biophysics
    Thin films, interfaces, and surfaces

MB: The areas marked by ***** are relevant to our paper

------------------------------------------------------------------------------------------------------------------------

Specific to article submission:

"Please provide a brief explanation of the significance and originality of your submitted manuscript, how your contribution advances the field, and why it will appeal to our broad readership."

The text entry box has a 100 word limit.


==> reviewers.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Mark A. Edwards
Department of Physics
Georgia Southern University
Statesboro, GA 30460-8031

912-478-0080
edwards@georgiasouthern.edu

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Cass Sackett
Department of Physics
P.O. Box 400714
382 McCormick Road
Charlottesville, VA 22904-4714

434-934-6795
cas8m@Virginia.EDU

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Dana Z. Anderson
JILA
440 UCB
Boulder, CO 80309

303-492-5202
dana@jila.colorado.edu
